Estimation of the critical behavior in an active colloidal system with Vicsek-like interactions

We study numerically the critical behavior of a modified, active Asakura-Oosawa model for colloid-polymer mixtures. The colloids are modeled as self-propelled particles with Vicsek-like interactions. This system undergoes phase separation between a colloid-rich and a polymer-rich phase, whereby the phase diagram depends on the strength of the Vicsek-like interactions. Employing a subsystem-block-density distribution analysis, we determine the critical point and make an attempt to estimate the critical exponents. In contrast to the passive model, we find that the critical point is not located on the rectilinear diameter. A first estimate of the critical exponents $\beta$ and $\nu$ is consistent with the underlying 3d-Ising universality class observed for the passive model.

==> Pictures/Fig-schematic-c-backup.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig-schematic-c.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{248bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70967742)%
    \put(0,0){\includegraphics[width=\unitlength]{Pictures/Fig-schematic-c.pdf}}%
    \put(0.03112827,0.41941253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06354186\unitlength}\raggedright pbc\end{minipage}}}%
    \put(0.14519412,0.40308886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08472246\unitlength}\raggedright gas\end{minipage}}}%
    \put(0.43551671,0.40308887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09674136\unitlength}\raggedright liquid\end{minipage}}}%
    \put(0.77422638,0.40308887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08472246\unitlength}\raggedright gas\end{minipage}}}%
  \end{picture}%
\endgroup%

